A metadata model for profiling multidimensional sources in data ecosystems

The Big Data landscape poses challenges in managing diverse data formats, requiring efficient storage and processing for high-quality analysis. Effective metadata management is crucial for organizing, accessing, and reusing data within these data ecosystems. Existing metadata vocabularies and standard, however, do not adequately accommodate aggregated or summary data. This paper introduces a metadata model to support semantic annotation and profiling of multidimensional data. Defined as an RDF vocabulary, the model provides a flexible and extensible graph representation for metadata at source and attribute levels, aligning dimensions and measures to a reference Knowledge Graph and summarizing value distributions in profiles. An evaluation of the execution time for profile generation is also proposed, across data sources with different cardinalities.

==> 0.0_noise_level.csv <==
domain_type,n_rows,noise,mean,std
level,10000,0,0.9896862109502157,0.010137360886267212
level,100000,0,1.111225664615631,0.013453926366556658
level,1000000,0,1.698692500591278,0.05421507544070192


==> 0.3_noise_level.csv <==
domain_type,n_rows,noise,mean,std
level,10000,30,0.9585756063461304,0.026339407000673578
level,100000,30,1.1545533537864685,0.12066796586102607
level,1000000,30,1.6834059821234808,0.026986712485155433


==> 0.5_noise_level.csv <==
domain_type,n_rows,noise,mean,std
level,10000,50,0.9554190337657928,0.01013404652584538
level,100000,50,1.0666072070598602,0.025513655125306144
level,1000000,50,1.620224952697754,0.03253504864335896


==> mean_categorical_time_processing.csv <==
rows,avg,std
10000,0.008834505081176757,0.000908306052268267
100000,0.057060861587524415,0.0007393810397820818
1000000,0.4912325382232666,0.03092105597707518


==> mean_date_time_processing.csv <==
rows,avg,std
10000,0.03936147689819336,0.00246868070385082
100000,0.3957356929779053,0.03637073820178486
1000000,1.9570448398590088,0.03092105597707518


==> mean_integer_time_processing.csv <==
rows,avg,std
10000,0.022783549626668294,0.00096854141061326
100000,0.21395058631896974,0.005477306479735313
1000000,2.62662410736084,0.03913996934841166

==> mean_real_time_processing.csv <==
rows,avg,std
10000,0.03146462440490723,0.0005248149851913693
100000,0.22573843002319335,0.0029403038443375153
1000000,1.0417279243469237,0.025272791142307037


==> mean_string_time_processing.csv <==
rows,avg,std
10000,0.34203109741210935,0.001447361491079988
100000,3.4419493436813355,0.03494283827266904
1000000,34.821585059165955,0.5472425597625269

